V-Math: An Agentic Approach to the Vietnamese National High School Graduation Mathematics Exams

This paper develops an autonomous agentic framework called V-Math that aims to assist Vietnamese high school students in preparing for the National High School Graduation Mathematics Exams (NHSGMEs). The salient framework integrates three specialized AI agents: a specification-matrix-conditioned question generator, a solver/explainer for detailed step-by-step reasoning, and a personalized tutor that adapts to student performance. Beyond enabling self-paced student practice, V-Math supports teachers by generating innovative, compliant exam questions and building diverse, high-quality question banks. This reduces manual workload and enriches instructional resources. We describe the system architecture, focusing on practice modes for learners and teacher-oriented features for question generation. Preliminary evaluations demonstrate that V-Math produces matrix-aligned exams with high solution accuracy, delivers coherent explanations, and enhances the variety of practice materials. These results highlight its potential to support scalable, equitable mathematics preparation aligned with national standards while also empowering teachers through AI-assisted exam creation.

==> example_assets/example1.json <==
{
  "id": "6_I_2",
  "question": {
    "content": "Hai mẫu số liệu ghép nhóm $M_1$, $M_2$ có bảng tần số ghép nhóm như sau:\n\\[\nM_1 \\quad\n\\begin{array}{|c|c|c|c|c|c|}\n\\hline\n\\text{Nhóm} & [8;10) & [10;12) & [12;14) & [14;16) & [16;18) \\\\\n\\hline\n\\text{Tần số} & 3 & 4 & 8 & 6 & 4 \\\\\n\\hline\n\\end{array}\n\\]\n\\[\nM_2 \\quad\n\\begin{array}{|c|c|c|c|c|c|}\n\\hline\n\\text{Nhóm} & [8;10) & [10;12) & [12;14) & [14;16) & [16;18) \\\\\n\\hline\n\\text{Tần số} & 6 & 8 & 16 & 12 & 8 \\\\\n\\hline\n\\end{array}\n\\]\nGọi $s_1$, $s_2$ lần lượt là độ lệch chuẩn của mẫu số liệu ghép nhóm $M_1$, $M_2$. Phát biểu nào sau đây là đúng?",
    "image": [],
    "options": {
      "A": "$s_1 = s_2$",
      "B": "$s_1 = 2s_2$",
      "C": "$2s_1 = s_2$",
      "D": "$4s_1 = s_2$"
    }
  },
  "solution": {
    "content": "$M_1$\n\\[\n\\begin{array}{|c|c|c|c|c|c|}\n\\hline\n\\text{Nhóm} & [8;10) & [10;12) & [12;14) & [14;16) & [16;18) \\\\\n\\hline\n\\text{Tần số} & 3 & 4 & 8 & 6 & 4 \\\\\n\\hline\n\\end{array}\n\\]\nVới $n = 25$,\n\\[\n\\bar{x} = \\frac{3 \\cdot 9 + 4 \\cdot 11 + 8 \\cdot 13 + 6 \\cdot 15 + 4 \\cdot 17}{25} = \\frac{333}{25}.\n\\]\nĐộ lệch chuẩn:\n\\[\ns = \\sqrt{\\frac{3(9 - \\bar{x})^2 + 4(11 - \\bar{x})^2 + 8(13 - \\bar{x})^2 + 6(15 - \\bar{x})^2 + 4(17 - \\bar{x})^2}{25}} = 2{,}445.\n\\]\n$M_2$\n\\[\n\\begin{array}{|c|c|c|c|c|c|}\n\\hline\n\\text{Nhóm} & [8;10) & [10;12) & [12;14) & [14;16) & [16;18) \\\\\n\\hline\n\\text{Tần số} & 6 & 8 & 16 & 12 & 8 \\\\\n\\hline\n\\end{array}\n\\]\nVới $n = 50$,\n\\[\n\\bar{x} = \\frac{6 \\cdot 9 + 8 \\cdot 11 + 16 \\cdot 13 + 12 \\cdot 15 + 8 \\cdot 17}{50} = \\frac{333}{25}.\n\\]\nĐộ lệch chuẩn:\n\\[\ns = \\sqrt{\\frac{6(9 - \\bar{x})^2 + 8(11 - \\bar{x})^2 + 16(13 - \\bar{x})^2 + 12(15 - \\bar{x})^2 + 8(17 - \\bar{x})^2}{50}} = 2{,}445.\n\\]\n**Lưu ý**: Tần số của các nhóm trong hai mẫu số liệu tương ứng tỉ lệ nên độ lệch chuẩn của chúng bằng nhau.\n\nChọn đáp án **A**.",
    "image": [],
    "answer": "A"
  },
  "explanation": {
    "curriculum_content": "Các số đặc trưng của mẫu số liệu ghép nhóm (YCCĐ CT2018).",
    "competency": "Giải quyết vấn đề toán học.",
    "competency_criteria": "GQ2. Lựa chọn, đề xuất được cách thức, giải pháp giải quyết vấn đề.",
    "competency_indicator": "GQ2.1. Lựa chọn được cách thức, quy trình giải quyết vấn đề.",
    "cognitive_level": "Thông hiểu",
    "question_type": "Trắc nghiệm nhiều phương án lựa chọn",
    "study_guidance": [
      "Giải thích được ý nghĩa và vai trò của các số đặc trưng đo mức độ phân tán cho mẫu số liệu ghép nhóm: khoảng biến thiên, khoảng tứ phân vị, phương sai, độ lệch chuẩn trong thực tiễn.",
      "Chỉ ra được những kết luận nhờ ý nghĩa của các số đặc trưng đo mức độ phân tán cho mẫu số liệu ghép nhóm: khoảng biến thiên, khoảng tứ phân vị, phương sai, độ lệch chuẩn trong trường hợp đơn giản.",
      "Tính được các số đặc trưng đo mức độ phân tán cho mẫu số liệu ghép nhóm: khoảng biến thiên, khoảng tứ phân vị, phương sai, độ lệch chuẩn."
    ],
    "exercise_types": [
      "Tính được các số đặc trưng đo xu thế trung tâm cho mẫu số liệu ghép nhóm: số trung bình cộng, trung vị, tứ phân vị, mốt.",
      "Giải thích được ý nghĩa và vai trò của các số đặc trưng đo mức độ phân tán: khoảng biến thiên, khoảng tứ phân vị, phương sai, độ lệch chuẩn.",
      "Rút ra được kết luận nhờ ý nghĩa của các số đặc trưng đo xu thế trung tâm và độ phân tán trong trường hợp đơn giản."
    ]
  }
}

==> example_assets/example2.json <==
{
  "id": "4_I_1",
  "question": {
    "content": "Cho hàm số $y = \\dfrac{ax + b}{cx + d}, \\ (c \\neq 0,\\ ad - bc \\neq 0)$ có đồ thị như hình vẽ bên. Tiệm cận ngang của đồ thị hàm số là:",
    "image": ["questions_bank/4_I_1.png"],
    "options": {
      "A": "$x = -1$",
      "B": "$y = \\dfrac{1}{2}$",
      "C": "$y = -1$",
      "D": "$x = \\dfrac{1}{2}$"
    }
  },
  "solution": {
    "content": "Dựa vào đồ thị ta thấy \n$$\\lim_{x \\to +\\infty} y = \\dfrac{1}{2} \\quad \\text{và} \\quad \\lim_{x \\to -\\infty} y = \\dfrac{1}{2}.$$ \nDo đó, tiệm cận ngang của đồ thị hàm số là $y = \\dfrac{1}{2}$.",
    "image": [],
    "answer": "B"
  },
  "explanation": {
    "curriculum_content": "Khảo sát và vẽ đồ thị của hàm số (YCCĐ CT 2018).",
    "competency": "Tư duy và lập luận toán học.",
    "competency_criteria": "TD1. Thực hiện được các thao tác tư duy như: so sánh, phân tích, tổng hợp, đặc biệt hóa, khái quát hóa, tương tự; quy nạp, diễn dịch.",
    "competency_indicator": "TD1.3. Lí giải được kết quả của việc quan sát.",
    "cognitive_level": "Nhận biết",
    "question_type": "Trắc nghiệm nhiều phương án lựa chọn",
    "study_guidance": [
      "Nhận biết được hình ảnh hình học của đường tiệm cận ngang, đường tiệm cận đứng, đường tiệm cận xiên của đồ thị hàm số.",
      "Nhận biết được tính đối xứng (trục đối xứng, tâm đối xứng) của đồ thị các hàm số.",
      "Mô tả được sơ đồ tổng quát để khảo sát hàm số (tìm tập xác định, xét chiều biến thiên, tìm cực trị, tìm tiệm cận, lập bảng biến thiên, vẽ đồ thị)."
    ],
    "exercise_types": [
      "Nhận biết được hình ảnh hình học của đường tiệm cận ngang, đường tiệm cận đứng, đường tiệm cận xiên của đồ thị hàm số.",
      "Nhận biết được tính đối xứng (trục đối xứng, tâm đối xứng) của đồ thị các hàm số.",
      "Mô tả được sơ đồ tổng quát để khảo sát hàm số (tìm tập xác định, xét chiều biến thiên, tìm cực trị, tìm tiệm cận, lập bảng biến thiên, vẽ đồ thị)."
    ]
  }
}

==> example_assets/example3.json <==
{
  "id": "12_II_3",
  "question": {
    "content": "Các thiên thạch có đường kính lớn hơn 140 m và có thể lại gần Trái Đất ở khoảng cách nhỏ hơn 7 500 000 km được coi là những vật thể có khả năng va chạm gây nguy hiểm cho Trái Đất. Để theo dõi những thiên thạch này, người ta đã thiết lập các trạm quan sát các vật thể bay gần Trái Đất. Giả sử có một hệ thống quan sát có khả năng theo dõi các vật thể ở độ cao không vượt quá 6 600 km so với mực nước biển. Coi Trái Đất là khối cầu có bán kính 6 400 km. Chọn hệ trục tọa độ Oxyz trong không gian có gốc O tại tâm Trái Đất và đơn vị độ dài trên mỗi trục tọa độ là 1 000 km.\n\nMột thiên thạch (coi như một hạt) chuyển động với tốc độ không đổi theo đường thẳng từ điểm M(6; 20; 0) đến điểm N(-6; -12; 16).\n\na) Đường thẳng MN có phương trình tham số là\n\\begin{cases}\nx = 6 + 3t \\\\\ny = 20 + 8t \\\\\nz = -4t\n\\end{cases}\n($t \\in \\mathbb{R}$).\n\nb) Vị trí đầu tiên thiên thạch di chuyển vào phạm vi theo dõi các trạm quan sát là điểm A(-3; -4; 12).\n\nc) Khoảng cách từ vị trí đầu tiên thiên thạch di chuyển vào phạm vi theo dõi đến hàng trạm theo đường vi-ký-lô-mét là 18 900 km (kết quả làm tròn đến hàng trăm theo đơn vị vi-ký-lô-mét).\n\nd) Nếu thời gian di chuyển của thiên thạch trong phạm vi theo dõi các trạm quan sát là 3 phút thì thời gian từ di chuyển từ M đến N là 6 phút.",
    "image": [
      "questions_bank/12_II_3.png"
    ],
    "options": {}
  },
  "solution": {
    "content": "a) Đúng.\nTa có $M(6; 20; 0)$, $N(-6; -12; 16)$; suy ra $\\overrightarrow{MN} = (-12; -32; 16)$.\nChọn $\\vec{u} = (3; 8; -4)$ làm một vector chỉ phương của đường thẳng $MN$.\nKhi đó, đường thẳng $MN$ có phương trình tham số là\n\\[\n\\begin{cases}\nx = 6 + 3t \\\\\ny = 20 + 8t \\quad (t \\in \\mathbb{R}) \\\\\nz = -4t\n\\end{cases}\n\\]\n\nb) Sai.\nPhạm vi theo dõi là mặt cầu (O): $x^2 + y^2 + z^2 = 13^2$.\nTọa độ giao điểm của $MN$ với (O) là nghiệm của phương trình\n\\[\n(6 + 3t)^2 + (20 + 8t)^2 + (-4t)^2 = 13^2\n\\]\n\\[\n\\Leftrightarrow 89t^2 + 35t + 267 = 0\n\\]\n\\[\n\\Leftrightarrow\n\\begin{cases}\nt = -1 \\\\\nt = -3\n\\end{cases}\n\\]\nVới $t = -1$ ta có $A(3; 12; 4)$.\nVới $t = -3$ ta có $B(-3; -4; 12)$.\nTọa độ $\\overrightarrow{MA} = (-3; -8; 4)$, $\\overrightarrow{MB} = (-9; -24; 12)$; suy ra $\\overrightarrow{MB} = 3\\overrightarrow{MA}$.\nVậy điểm đầu tiên là tia $A(3; 12; 4)$.\n\nc) Đúng.\nVì $AB = \\sqrt{(-3 - 3)^2 + (-4 - 12)^2 + (12 - 4)^2} = \\sqrt{356}$ và đổi đơn vị dài trên mỗi trục là 1000 km nên khoảng cách $AB \\simeq 18900 \\, \\text{km}$.\n\nd) Đúng.\nVì $AB = 2\\sqrt{89}$, $MN = 4\\sqrt{89}$ nên $t_{MN} = 2 \\cdot t_{AB} = 2 \\cdot 3 = 6 \\, (\\text{phút})$.\n\nChọn đáp án: a) đúng | b) sai | c) đúng | d) đúng.",
    "image": [],
    "answer": "a) đúng | b) sai | c) đúng | d) đúng"
  },
  "explanation": {
    "curriculum_content": "Phương trình đường thẳng trong không gian và Phương trình mặt cầu (YCCĐ CT 2018).",
    "competency": [
      {
        "part": "a",
        "description": "Tư duy và lập luận toán học."
      },
      {
        "part": "b",
        "description": "Mô hình hóa toán học."
      },
      {
        "part": "c",
        "description": "Mô hình hóa toán học."
      },
      {
        "part": "d",
        "description": "Mô hình hóa toán học."
      }
    ],
    "competency_criteria": [
      {
        "part": "a",
        "description": "TD1. Thực hiện được các thao tác tư duy như: so sánh, phân tích, tổng hợp, đặc biệt hóa, khái quát hóa, tương tự; quy nạp, diễn dịch."
      },
      {
        "part": "b",
        "description": "MH2. Giải quyết được những vấn đề toán học trong mô hình được thiết lập."
      },
      {
        "part": "c",
        "description": "MH2. Giải quyết được những vấn đề toán học trong mô hình được thiết lập."
      },
      {
        "part": "d",
        "description": "MH2. Giải quyết được những vấn đề toán học trong mô hình được thiết lập."
      }
    ],
    "competency_indicator": [
      {
        "part": "a",
        "description": "TD1.2. Phát hiện được sự tương đồng và khác biệt trong những tình huống tương đối phức tạp."
      },
      {
        "part": "b",
        "description": "MH2.1. Giải quyết được những vấn đề toán học trong mô hình được thiết lập."
      },
      {
        "part": "c",
        "description": "MH2.1. Giải quyết được những vấn đề toán học trong mô hình được thiết lập."
      },
      {
        "part": "d",
        "description": "MH2.1. Giải quyết được những vấn đề toán học trong mô hình được thiết lập."
      }
    ],
    "cognitive_level": [
      {
        "part": "a",
        "description": "Thông hiểu"
      },
      {
        "part": "b",
        "description": "Thông hiểu"
      },
      {
        "part": "c",
        "description": "Thông hiểu"
      },
      {
        "part": "d",
        "description": "Vận dụng"
      }
    ],
    "question_type": "Trắc nghiệm Đúng-Sai",
    "study_guidance": [
      "Nhận biết được phương trình tổng quát của mặt phẳng.",
      "Thiết lập được phương trình tổng quát của mặt phẳng trong hệ trục tọa độ $Oxyz$ theo một trong ba cách cơ bản: qua một điểm và biết vectơ pháp tuyến; qua một điểm và biết cặp vectơ chỉ phương (suy ra vectơ pháp tuyến nhờ vào việc tìm vectơ vuông góc với cặp vectơ chỉ phương); qua ba điểm không thẳng hàng.",
      "Thiết lập được điều kiện để hai mặt phẳng song song, vuông góc với nhau.",
      "Tính được khoảng cách từ một điểm đến một mặt phẳng bằng phương pháp tọa độ.",
      "Vận dụng được kiến thức về phương trình đường thẳng trong không gian để giải một số bài toán liên quan đến thực tiễn.",
      "Nhận biết được phương trình mặt cầu.",
      "Xác định được tâm, bán kính của mặt cầu khi biết phương trình của nó.",
      "Thiết lập được phương trình của mặt cầu khi biết tâm và bán kính.",
      "Vận dụng được kiến thức về phương trình mặt cầu để giải một số bài toán liên quan đến thực tiễn."
    ],
    "exercise_types": [
      "Nhận biết được phương trình tổng quát của mặt phẳng.",
      "Thiết lập được phương trình tổng quát của mặt phẳng trong hệ trục tọa độ $Oxyz$ theo một trong ba cách cơ bản: qua một điểm và biết vectơ pháp tuyến; qua một điểm và biết cặp vectơ chỉ phương (suy ra vectơ pháp tuyến nhờ vào việc tìm vectơ vuông góc với cặp vectơ chỉ phương); qua ba điểm không thẳng hàng.",
      "Thiết lập được điều kiện để hai mặt phẳng song song, vuông góc với nhau.",
      "Tính được khoảng cách từ một điểm đến một mặt phẳng bằng phương pháp tọa độ.",
      "Vận dụng được kiến thức về phương trình mặt phẳng để giải một số bài toán liên quan đến thực tiễn.",
      "Nhận biết được phương trình chính tắc, phương trình tham số, vectơ chỉ phương của đường thẳng trong không gian.",
      "Thiết lập được phương trình chính tắc, phương trình tham số của đường thẳng: qua một điểm và biết một vectơ chỉ phương; qua hai điểm.",
      "Xác định được điều kiện để hai đường thẳng chéo nhau, cắt nhau, song song hoặc vuông góc với nhau.",
      "Thiết lập được công thức tính góc giữa hai đường thẳng, góc giữa đường thẳng và mặt phẳng; góc giữa hai mặt phẳng.",
      "Vận dụng được kiến thức về phương trình đường thẳng trong không gian để giải một số bài toán liên quan đến thực tiễn.",
      "Nhận biết được phương trình mặt cầu.",
      "Xác định được tâm, bán kính của mặt cầu khi biết phương trình của nó.",
      "Thiết lập được phương trình của mặt cầu khi biết tâm và bán kính.",
      "Vận dụng được kiến thức về phương trình mặt cầu để giải một số bài toán liên quan đến thực tiễn."
    ]
  }
}

==> example_assets/example4.json <==
{
  "id": "12_III_3",
  "question": {
    "content": "Kiến trúc sư thiết kế một khu sinh hoạt cộng đồng có dạng hình chữ nhật với chiều rộng và chiều dài lần lượt là 60 m và 80 m. Trong đó, phần được tô màu đậm là sân chơi, phần còn lại để trồng hoa. Mỗi phần trồng hoa có đường biên cong là một phần của parabol với đỉnh thuộc một trục đối xứng của hình chữ nhật và khoảng cách từ đỉnh đó đến trung điểm cạnh tương ứng của hình chữ nhật bằng 20 m. Diện tích của phần sân chơi là bao nhiêu mét vuông?",
    "image": ["questions_bank/12_III_3.png"],
    "options": {}
  },
  "solution": {
    "content": "Chọn hệ trục Oxy sao cho A(30; 0), B(0; 20). Khi đó, parabol (P) có đỉnh là B(0; 20) và đi qua điểm A(30; 0), nên (P) có phương trình là y = -\\frac{1}{45}x^2 + 20. Khi đó, tổng diện tích các phần parabol là 4 \\int_0^{30} \\left( -\\frac{1}{45}x^2 + 20 \\right) dx = 1600 (m^2). Vậy diện tích phần sân chơi là 60 \\times 80 - 1600 = 3200 (m^2).",
    "image": ["questions_bank/12_III_3_solution.png"],
    "answer": "3200"
  },
  "explanation": {
    "curriculum_content": "Tích phân. Ứng dụng hình học của tích phân (YCCĐ CT 2018).",
    "competency": "Mô hình hóa toán học.",
    "competency_criteria": "MH2. Giải quyết được những vấn đề toán học trong mô hình được thiết lập.",
    "competency_indicator": "MH2.1. Giải quyết được những vấn đề toán học trong mô hình được thiết lập.",
    "cognitive_level": "Vận dụng",
    "question_type": "Trắc nghiệm trả lời ngắn",
    "study_guidance": [
      "Nhận biết được định nghĩa và các tính chất của tích phân.",
      "Tính được tích phân trong những trường hợp đơn giản.",
      "Sử dụng được tích phân để tính diện tích của một số hình phẳng, thể tích của một số hình khối.",
      "Vận dụng được tích phân để giải một số bài toán có liên quan đến thực tiễn."
    ],
    "exercise_types": [
      "Nhận biết được định nghĩa và các tính chất của tích phân.",
      "Tính được tích phân trong những trường hợp đơn giản.",
      "Sử dụng được tích phân để tính diện tích của một số hình phẳng, thể tích của một số hình khối.",
      "Vận dụng được tích phân để giải một số bài toán có liên quan đến thực tiễn.",
      "Nắm vững các dạng toán về nguyên hàm và các bài toán thực tế về nguyên hàm."
    ]
  }
}
